Bias Propagation in Federated Learning

We show that participating in federated learning can be detrimental to group fairness. In fact, the bias of a few parties against under-represented groups (identified by sensitive attributes such as gender or race) can propagate through the network to all the parties in the network. We analyze and explain bias propagation in federated learning on naturally partitioned real-world datasets. Our analysis reveals that biased parties unintentionally yet stealthily encode their bias in a small number of model parameters, and throughout the training, they steadily increase the dependence of the global model on sensitive attributes. What is important to highlight is that the experienced bias in federated learning is higher than what parties would otherwise encounter in centralized training with a model trained on the union of all their data. This indicates that the bias is due to the algorithm. Our work calls for auditing group fairness in federated learning and designing learning algorithms that are robust to bias propagation.

==> data/income/income_standalone_vs_benefit_attr_0.csv <==
,Standalone_eo,Standalone_dp,new_gap_dp,new_gap_eo
0,0.3674242424242424,0.3042916163120767,-0.027230122818358127,-0.09848484848484851
2,0.7247474747474747,0.3641073915905159,0.03270269856576502,0.2657935285053929
4,0.5978835978835979,0.3149350649350649,0.05488874183141701,0.10582010582010581
6,0.8333333333333334,0.2670250896057348,-0.02927120669056149,0.0
8,0.4593579234972678,0.4357476635514018,0.13969130557915604,0.1092786003878019
10,0.5403726708074534,0.3583916083916084,-0.031718281718281616,-0.25273077746840866
12,0.2272727272727273,0.2631937351038474,-0.1334695267279537,-0.39240812379110246
14,0.8108108108108109,0.5146118721461187,-0.013698630136986356,0.007722007722007818
16,0.6368421052631579,0.3150278293135435,-0.018181818181818188,-0.052631578947368474
18,0.3726415094339622,0.2858320319278153,-0.08222352362774027,-0.19554030874785605
20,0.3616600790513835,0.2888386123680241,-0.07102944700525787,-0.11561264822134382
22,0.75,0.2854803493449782,-0.02151407920493903,-0.25
24,0.4409090909090908,0.382335148215366,-0.03395670585759747,-0.22575757575757593
26,0.241747572815534,0.3323768531802965,-0.14157272665163628,-0.35349052242256135
28,0.1856775300171526,0.1967335798556084,-0.17548864236661377,-0.23098913664951398
30,0.6666666666666666,0.2309871003925967,-0.0676998449407806,-0.2222222222222222
32,0.595959595959596,0.5489177489177489,0.23722943722943723,0.16305916305916313
34,0.6556169429097606,0.4011544011544011,0.02448773448773439,0.03208753114505469
36,0.55,0.2479992949056936,-0.018667371760972995,-0.07499999999999996
38,0.3022367090030348,0.313488266119845,-0.01460469355206201,0.08685710652665818
40,0.3294912559618442,0.3027649769585254,-0.037327188940092015,-0.1450715421303656
42,0.4647616227420787,0.316210010239861,0.02149684938496793,-0.07395891597846
44,0.75,0.4032786885245901,0.1554805528768884,0.3076923076923077
46,0.2839501082362643,0.2143246143444631,-0.0029922031522339188,0.07523451190598912
48,0.6300174520069808,0.278921568627451,-0.09550400579812329,0.2307304644846992
50,0.4364988558352403,0.2323232323232323,0.034002327647767505,-0.014628963713631926
52,0.5277777777777778,0.2371678649577993,0.003526303582772894,0.11401471157568721
54,0.4098039215686275,0.2633011413520632,-0.030747844487967413,-0.06352941176470578
56,0.3444444444444444,0.2996515679442508,0.002903600464575995,-0.0444444444444444
58,0.480225988700565,0.4512820512820513,0.01709401709401709,-0.17231638418079098
60,0.7777777777777778,0.4523809523809524,0.02941176470588236,0.17521367521367515
62,0.3427382053654024,0.2759239130434783,-0.06654891304347821,-0.3036386062288004
64,1.0,0.6782608695652174,0.28840579710144926,0.43333333333333335
66,0.580952380952381,0.3854792826221397,0.1391465677179963,-0.07619047619047603
68,0.4225563909774436,0.2981823041967388,-0.0927559476075916,0.009022556390977488
70,0.5730994152046784,0.3217305760214333,0.03395519179594858,0.04532163742690065
72,0.8648648648648649,0.5687229437229437,0.14285714285714296,0.22393822393822393
74,0.5779527559055118,0.359375,-0.012419871794871806,0.17054534849810438
76,0.4142857142857142,0.3316801139060275,0.03612455835047196,-0.12738095238095243
78,0.5640535372848948,0.319755600814664,-0.030671749612686428,-0.18594646271510518
80,0.1656523392925066,0.2130311140849782,0.023363443738151024,-0.3647774819322937
82,0.3489443378119002,0.2026183644189382,-0.2567653890824624,-0.25482924709376015
84,0.743421052631579,0.5039584071842137,0.11780692425853728,0.23026315789473684
86,0.6935483870967742,0.2160939395808913,-0.0924739500530728,-0.229528535980149
88,0.1247488144039868,0.1396806145138467,-0.009116636345259804,-0.029097339442166997
90,0.6166666666666667,0.4387164326188716,0.16286973030158108,0.3088472834067549
92,0.7355021216407355,0.4483899821109123,0.1166368515205724,0.15585219236209336
94,0.280188679245283,0.1655293088363954,0.010265383493729907,-0.05448113207547167
96,0.3657337367624811,0.2572340425531915,-0.05180851063829789,-0.2590771558245083
98,0.2628896882494005,0.2171717171717171,-0.0613468013468014,-0.21642685851318938
100,0.0823529411764706,0.0357628270472307,-0.14125075250772168,-0.2536685641998734
102,0.3479968578161822,0.1655238652023218,-0.02785317576314361,0.10966782628212324
104,0.75,0.7333333333333333,0.33168433451118956,0.07914572864321612
106,0.5459395912461567,0.2900322164948453,0.04469072164948448,0.08979924036896375
108,0.4824902723735408,0.2532855436081243,-0.08957159924901853,-0.20981741993415148
110,0.5369696969696969,0.3530398919149541,0.023303894079539922,0.08969696969696966
112,0.6150740242261103,0.3825042881646655,0.09399656946826757,0.19461641991924633
114,0.5519713261648745,0.4750484496124031,-0.06888270980788669,-0.15949820788530478
116,0.5672268907563025,0.4138888888888888,-0.06111111111111117,-0.05882352941176472
118,0.4342857142857143,0.2725274725274725,0.051712992889463516,0.13999999999999996
120,0.7777777777777778,0.4823529411764706,-0.028520499108734387,-0.07222222222222219
122,0.4880952380952381,0.3681666311224852,0.05642807167203573,0.130952380952381
124,0.35,0.2600275470595601,-0.04035452926527261,-0.65
126,0.5555555555555556,0.337037037037037,-0.03703703703703698,0.02626262626262621
128,0.4923076923076923,0.2032967032967033,-0.0802530802530802,0.10995475113122177
130,0.2727272727272727,0.3309523809523809,0.08191865605658707,-0.2272727272727273
132,0.5,0.368082368082368,0.06986369486369481,0.1459383753501401
134,0.3154761904761904,0.1476190476190476,-0.03847671665351221,-0.19841269841269843
136,0.5592233009708738,0.5428571428571428,0.2531135531135531,-0.04791955617198329
138,0.625,0.5454545454545454,0.06666666666666671,-0.25
140,0.2692307692307693,0.3577693125442949,-0.05448153820922963,-0.15128205128205124
142,0.3035087719298245,0.2369156537558994,-0.04118218331707407,0.005263157894736803
144,0.595959595959596,0.5495525727069351,0.11666666666666675,0.19822646870560323
146,0.5454545454545454,0.2775735294117647,-0.04473410986016019,-0.11901913875598091
148,0.4666666666666667,0.1666048567364356,-0.044907031091241695,0.17787948131197567
150,0.579047619047619,0.530763528539659,0.09970348406226842,0.21521319638966696
152,0.4131750465549348,0.1330076004343105,-0.057587906122108096,0.18109869646182492
154,0.5106166560712015,0.2191354488868522,-0.09585163121650697,-0.016528925619834656
156,0.4741379310344827,0.2922453703703703,0.013513685388685304,0.15595611285266459
158,0.3522727272727273,0.3181818181818182,0.12554112554112556,0.2954545454545456
160,0.5559322033898306,0.4968905472636815,0.07667910447761178,-0.03050847457627104
162,0.3597087378640776,0.2822667528549881,0.0018804724687077057,-0.19803081987548005
164,0.4206060606060606,0.2980783378947058,0.040007651334569294,-0.01718531468531459
166,0.3949843260188087,0.4478844169246646,0.09202497981224617,-0.24137931034482768
168,0.6333333333333334,0.2964337250051536,0.027107812822098565,0.21449685066706353
170,0.6655791190864601,0.2903491700057241,-0.004650829994275907,-0.09912676326648107
172,0.4731934731934732,0.2206323345375552,-0.13682380581332199,0.026223776223776196
174,0.675,0.4007421150278293,0.1612063763586418,0.43877473363774744
176,0.1977011494252873,0.1135849056603773,-0.2686792452830189,-0.5022988505747128
178,0.4163645271925526,0.3719402809500935,0.0672672554920547,0.017956883880450747
180,0.4662162162162162,0.2618323013957393,-0.06028308321964526,-0.08783783783783788
182,1.0,0.2376350198976691,-0.06026151222285392,0.0
184,0.7142857142857143,0.1796323529411764,-0.1173774509803922,-0.0714285714285714
186,0.3125,0.2941176470588235,0.011960784313725492,-0.11983082706766918
188,0.2474747474747474,0.1732359626638293,-0.1475794360884074,-0.3100503361372928
190,0.2916666666666667,0.2708333333333333,-0.125,-0.25000000000000006
192,0.5493827160493827,0.3386387163561076,-0.013009635292244026,-0.04938271604938271
194,0.6904761904761905,0.5202735710796287,0.16030427803754627,0.22619047619047616
196,0.1999999999999999,0.1536885245901639,-0.08542282068556489,-0.15382760699216402
198,0.6,0.3408480944712829,0.07068267213194751,-0.0362179487179487
200,0.8,0.335862789887336,0.024565410972163082,0.24523809523809537
202,0.2840670859538784,0.089582112127222,-0.07381290329329979,0.10457990646669893
204,0.2606177606177606,0.17208250166334,-0.22734278569298189,-0.2760617760617761
206,0.4444444444444444,0.3133333333333333,-0.026485635576544708,-0.2222222222222222
208,0.6181818181818182,0.4916286149162861,0.08760358532048035,0.16060606060606059
210,0.9,0.2356848536516055,-0.1697773312223441,-0.09999999999999998
212,0.4556781045751633,0.329108521880504,0.0016094430785879021,0.0878437096707047
214,0.5,0.3311170212765957,-0.01695478723404259,-0.05555555555555558
216,0.5405679513184585,0.4403332917627984,-0.02112804424421999,-0.028818087369514522
218,0.3522727272727273,0.2960199004975125,-0.24695488076857086,-0.33712121212121215
220,0.5789473684210527,0.2631578947368421,0.013639215177277397,0.11522048364153636
222,0.6551724137931034,0.3090399953084682,0.04687359028492033,0.1775822532761137
224,0.2807692307692307,0.1929041353383458,-0.04821001367054001,0.023076923076923106
226,1.0,0.2620840880922871,-0.0266310738233706,0.0
228,0.3648608300434595,0.2471631205673759,-0.1306146572104018,-0.011989064248295211
230,0.55,0.3589743589743589,-5.551115123125783e-17,0.20000000000000007
232,0.5,0.2626262626262626,-0.012514384349827379,-0.25
234,0.65,0.4932330827067669,0.1819548872180452,0.3545454545454546
236,0.5256410256410257,0.3410364145658263,-0.024509803921568707,0.05448717948717957
238,0.6590909090909091,0.3068081343943413,-0.1364214703154989,0.17575757575757578
240,0.5521885521885522,0.2796235679214403,-0.05707855973813414,-0.32281144781144777
242,0.4334310850439883,0.4642424242424243,0.021324876673713966,-0.05440502251042911
244,0.5842288242730721,0.4590649428743235,0.1252948806404552,-0.05923708481783696
246,0.2488425925925926,0.3540519276160503,0.06349559288019252,0.07027116402116398
248,0.7083333333333334,0.4344713656387665,0.08359417265631036,0.33333333333333337
250,0.625,0.3721264367816091,0.09807614250659574,0.3896859903381643
252,0.775,0.4029629629629629,0.14341409078251183,0.49224137931034484
254,0.4318073665175597,0.1967391304347826,-0.04480676328502409,0.1438088893118873
256,0.5714285714285714,0.2585977604596111,-0.04798255179934574,-0.1785714285714286
258,0.6376811594202898,0.3752525252525253,0.0477373737373738,0.15579710144927528
260,0.6136363636363636,0.4570212765957446,0.1601456124087095,-0.13636363636363635
262,0.5901565995525727,0.3890845996109154,-0.08379735714200909,-0.057462448066474936
264,0.3931034482758621,0.4073471285747501,0.037316903045803373,-0.0902298850574712
266,0.3003095975232198,0.1792917974002689,-0.07932986620656629,-0.1717037692269891
268,0.6,0.2413793103448276,-0.2586206896551724,-0.20000000000000007
270,0.6666666666666666,0.4024844720496894,0.1596273291925466,0.260577915376677
272,0.6666666666666666,0.357593123209169,0.19566640104440408,0.5
274,0.8333333333333334,0.2888888888888888,0.0339869281045751,0.48717948717948717
276,0.5833333333333334,0.3640752835422592,0.03798832702052013,0.05177187153931351
278,0.6428571428571429,0.3180873180873181,-0.18719171660348127,0.12285714285714289
280,0.3731361231361231,0.3285163776493256,0.050942955567233106,-0.08030303030303038
282,0.7692307692307693,0.5,0.18406022845275188,0.3301282051282052
284,1.0,0.2568681318681318,-0.047281953407593,0.0
286,0.7,0.4393939393939394,0.0108225108225109,-0.06923076923076932
288,0.7583333333333334,0.4382836444692114,0.1834433125607377,0.2739096573208724
290,0.3305601774819744,0.2689075630252101,-0.04110368556871563,-0.3065723793677205
292,0.1722113502935421,0.1012274986013755,0.053147727646691005,0.08338351146570329
294,0.8611111111111112,0.5052473763118441,0.27742268127403447,0.6223418394471026
296,0.5749063670411986,0.4331350049582094,0.0768649084951869,-0.04568601659772953
298,0.1181494661921708,0.0796084163295829,-0.1406004992337103,-0.24851720047449577
300,0.625,0.4736842105263157,0.12670565302144243,0.1607142857142857
302,0.5,0.3596153846153846,0.1576666666666667,0.20833333333333343
304,0.1200980392156862,0.0601415094339622,-0.058440441366953096,-0.1250000000000001
306,0.6770642201834862,0.4545454545454545,0.09307359307359298,-0.18007863695937087
308,0.2865085248332098,0.3113106961453598,-0.039423803106813315,-0.19130365266937016
310,0.6045751633986928,0.4204545454545454,0.005173880173880208,-0.12875816993464062
312,0.8571428571428572,0.3144257703081232,-0.02310924369747902,-0.1428571428571428
314,0.2986425339366516,0.2978590404750742,1.4137294526928024e-05,-0.11788970967377244
316,0.6904761904761905,0.4064337599446558,0.043929436181252224,0.1333333333333333
318,0.512987012987013,0.498062015503876,-0.08107235142118868,-0.27110389610389607
320,0.4428571428571429,0.2032770097286226,-0.248830269964864,-0.12142857142857139
322,0.4166666666666667,0.2091719191480113,-0.101650978884189,-0.12512899896800828
324,0.2881081595734551,0.2376225490196078,-0.13698188136013897,-0.1603766889113934
326,0.2986305633364457,0.2562437227987947,-0.09424171409440918,-0.15048241518829747
328,0.5739130434782609,0.3134813210611803,-0.008488375908516588,-0.22608695652173916
330,0.3142857142857142,0.3012381454162276,-0.18097997892518436,-0.2886198547215498
332,0.5833333333333334,0.358560794044665,-0.05840455840455838,-0.16666666666666663
334,0.5148342059336823,0.2962962962962963,-0.005108556832694733,0.15532286212914487
336,0.3958333333333333,0.2994310099573257,-0.02560455192034139,-0.11282467532467538
338,0.5580589254766031,0.310038824181919,0.11035890140690033,0.3080589254766031
340,0.6162361623616236,0.2433006139118512,-0.12306365684879078,-0.08487084870848716
342,0.3731292517006803,0.187012987012987,0.014514536328904398,0.2169503282738419
344,0.88,0.5178571428571429,0.1303539203771223,0.21333333333333337
346,0.4947916666666667,0.3437539234149404,-0.0392969240426867,-0.17187499999999994
348,0.6846153846153846,0.4711711711711711,0.11261261261261257,0.1710407239819005
350,0.3,0.1831537419772713,-0.09667019961137618,-0.03928571428571431
352,0.249084249084249,0.1884590792838875,-0.0668670076726342,-0.014406175480001088
354,0.2639311043566362,0.1944444444444444,-0.1684528208918453,-0.2179693481320516
356,0.2264098269123394,0.1501349163518618,-0.08770130939869919,-0.03992183137911787
358,0.6388888888888888,0.3666666666666667,0.08000000000000007,0.11111111111111105
360,0.5679316888045541,0.3646784122267035,0.03130262506191189,0.052780173653039
362,0.607843137254902,0.3968957871396895,0.027716186252771557,0.05882352941176472
364,0.5724194206446348,0.4005390835579514,-0.008436458666321756,0.08024303373140579
366,0.5238095238095237,0.3999999999999999,0.035049683830171596,-0.19077380952380962
368,0.3571428571428571,0.2793608009241433,0.017576825970525456,-0.00905125408942209
370,0.749090909090909,0.4219128329297821,0.08656174334140432,0.15575757575757565
372,0.875,0.2918130694060742,0.06212769001063942,0.25
374,0.4609800362976406,0.2829787234042553,-0.06385054488842762,0.10007778065854284
376,0.5698447893569845,0.2495852765344768,-0.1746571477079474,-0.15742793791574283
378,0.9,0.3240384615384615,-0.02710113960113958,0.24523809523809526
380,0.39,0.3021180429547029,0.009287057503876484,-0.05230769230769228
382,0.4896653543307087,0.3746240713816248,0.04415543030134039,0.06512467191601057
384,0.4285714285714286,0.2867647058823529,-0.1370588235294118,-0.11111111111111116
386,0.0218029350104821,0.0746553728616508,-0.16882577644909488,-0.3729559748427673
388,0.3390151515151515,0.2226236210481796,0.007118011827917298,-0.0492424242424242
390,0.434984520123839,0.2256944444444444,-0.08914399092970518,-0.17425917735515256
392,0.6384364820846905,0.3384267119411431,-0.014546261031829877,-0.09641200276379436
394,0.6,0.3317174515235457,0.1357340720221607,0.0
396,0.6340579710144928,0.5339673913043478,0.16168478260869568,0.29589371980676327
398,0.476445123503947,0.3316666666666666,0.002083333333333326,0.014005602240896309
400,0.1759206529992406,0.1177565124933545,-0.05528973950026589,0.013430144267274097
402,0.3333333333333333,0.1311135174156289,-0.07424652589785238,-0.4166666666666667
404,0.5841836734693877,0.3550983899821109,0.0429338103756709,-0.05102040816326536
406,0.1485714285714285,0.0601441569183504,-0.1097128677773839,-0.10857142857142862
408,0.1984095427435387,0.2423031105228325,0.012847495663297293,-0.17115567464776568
410,0.6904176904176904,0.4591715976331361,0.07804076265614729,0.09882609882609872
412,0.7232142857142857,0.3994462901439646,0.08920383591338571,0.15249060150375937
414,0.509090909090909,0.2698767938719948,-0.07627705228185128,-0.3090909090909092
416,0.4802793457808655,0.3075345033707547,0.013992345946251816,0.09491243305832969
418,0.4705882352941176,0.5420527441197435,0.24542422571578426,0.11446287916876158
420,0.6761363636363636,0.538593974175036,0.05710186513629856,-0.1477272727272727
422,0.5200093066542577,0.3293103158460944,-0.10822891830330922,-0.17284783620288513
424,0.5497076023391814,0.2710344827586206,-0.02827586206896554,0.24470760233918137
426,0.3372278279341477,0.3063669859985262,-0.06069183753088553,-0.0877721720658522
428,0.371978021978022,0.294716114210699,-0.011353947288130828,0.1373626373626374
430,0.58195211786372,0.2986625209752245,-0.014129439229810414,-0.21804788213628
432,0.2371794871794872,0.0693274205469327,-0.3446937434742313,-0.21794871794871792
434,0.4601990049751244,0.3134920634920635,-0.13095238095238093,-0.33980099502487565
436,0.75,0.2957301001581444,0.024986821296784367,0.5416666666666667
438,0.6666666666666666,0.3110859728506787,-0.005347593582887722,0.16666666666666663
440,0.5333333333333333,0.3049450549450549,0.11894586894586892,0.39296340671958463
442,0.6462962962962963,0.3264822541595837,-0.130039484970851,-0.1870370370370371
444,0.1919014084507042,0.2025803054239073,-0.12654028436018963,-0.4841549295774648
446,0.3492063492063492,0.3942133815551537,0.04214573695073587,-0.012138188608776912
448,0.3236548556430446,0.3948275862068966,0.03425615763546813,-0.12078958880139984
450,0.2590725806451612,0.3782051282051282,-0.07692307692307693,-0.19330837173579107
452,0.5647058823529412,0.4210841569332135,0.10422282120395321,-0.036601307189542465
454,0.2281535191898988,0.1694429630822172,-0.0439033838785306,-0.13105700712589063
456,0.4642857142857142,0.2802222222222222,-0.09177777777777779,0.146103896103896
458,0.2923423423423423,0.1868510785027393,-0.05071325491999029,-0.021171171171171288
460,0.6666666666666666,0.286231884057971,-0.03781352357876788,0.09090909090909094
462,0.4780117461681707,0.2976990504017531,-0.009530917521516802,0.07422527813589269
464,0.3571428571428571,0.3205128205128205,0.2205128205128206,0.1776556776556776
466,0.6309523809523809,0.6739039228026011,0.1558632263478078,-0.05456349206349209
468,0.6000000000000001,0.3433913365420215,0.0677526841910403,0.10000000000000009
470,0.6159420289855073,0.5731162196679439,0.2186151179997035,0.1500535905680601
472,0.68,0.3787878787878788,-0.03030303030303033,-0.21999999999999997
474,0.8,0.3811881188118812,0.1456111957349582,0.33768472906403946
476,0.55,0.3742071881606765,0.1423401304871672,0.2981481481481482
478,0.3202764976958526,0.3182670987549036,-0.0151530712278376,-0.060675883256528396
480,0.5772230889235569,0.3448673587081891,0.0600710872584328,0.10709321879368672
482,0.65,0.4615384615384615,-0.019230769230769273,-0.19999999999999996
484,0.574475065616798,0.2464439670303438,-0.05202321777103788,0.04254155730533682
486,0.7272727272727273,0.2056051570436757,-0.1228262155053439,-0.16161616161616155
488,0.4401709401709401,0.2563073394495412,0.02898248540450371,0.10683760683760679
490,0.6,0.4516129032258064,0.1308243727598566,0.12829313543599258
492,0.5682608695652174,0.3485964912280701,0.038771929824561346,0.1885311398354877
494,0.6713395638629284,0.3047902869757174,-0.0952097130242825,-0.009215991692627212
496,0.2577962577962578,0.2380803880803881,0.06541379436116279,-0.19934659934659926
498,0.3277310924369747,0.3195402298850574,-0.024780256930358402,-0.009322478991596717
500,0.6625000000000001,0.5800264550264551,0.18915343915343918,0.3750000000000001
502,0.1132879045996593,0.1287245499769219,-0.1149546130570798,-0.2977001703577512
504,0.4642857142857143,0.1925203037596298,-0.002208961128878084,0.1642857142857143
506,0.423921568627451,0.2824197860962567,-0.037544563279857335,-0.15490196078431373
508,0.3555555555555555,0.0711041725801873,-0.07655417459122592,0.0222222222222222


==> data/income/income_standalone_vs_benefit_attr_1.csv <==
,Standalone_eo,Standalone_dp,new_gap_dp,new_gap_eo
1,0.3258923460860407,0.2772580411824276,0.04192184661876519,0.08662453923117439
3,0.1335820895522387,0.1461660956425228,-0.029415786002670086,-0.008208955223880626
5,0.0509950248756219,0.0783684569137073,-0.12147726147131842,-0.1741293532338308
7,0.1401457584968222,0.1780914254054578,-0.021983780686235604,-0.04612807405360608
9,0.0646874714765644,0.115921697626419,-0.12453237874096999,-0.19818866375121702
11,0.1229638554216867,0.1165752193932393,-0.1137154866759718,-0.169277108433735
13,0.1339903316235756,0.1560159322628322,-0.0757634209273779,-0.14337664141085388
15,0.1587357268139027,0.1176456668424539,-0.12237840249888451,-0.10863013208290079
17,0.1009366322682249,0.1078773418115852,-0.09125139359262929,-0.15383977786066566
19,0.1019766397124888,0.14866855614802,-0.06642007333749661,-0.1008535489667565
21,0.1549840162743388,0.1755580231416662,-0.012536410305927115,-0.07955536181342629
23,0.1127754820936638,0.1705810041407867,-0.0882990424430643,-0.14472451790633611
25,0.0637518509858935,0.1431065469584579,-0.0667265409307122,-0.1126568466993999
27,0.168373745819398,0.1853932866360372,-0.051437322688358295,0.0005225752508362103
29,0.1762280701754385,0.1753095684803002,-0.04695434646654162,-0.05056390977443609
31,0.1446959168817417,0.1923536331280069,-0.013362847111973997,0.005227979617497186
33,0.0510404827823242,0.0941708615159124,-0.0790173440497214,-0.07157099984512799
35,0.2013574660633483,0.2468428863439084,-0.009844354396758265,-0.024886877828054377
37,0.1423819901402788,0.1720588191171132,-0.039014720781214485,-0.010731562973274295
39,0.1640984107061077,0.175357764257292,-0.016356652669262117,-0.047606730328883906
41,0.0971133285816108,0.1699999999999999,-0.07600000000000001,-0.1389265574582753
43,0.1335963722059558,0.1400964440756641,-0.10867996680976949,-0.1724273369992145
45,0.0989967851892538,0.1718267121423196,-0.09302092840787168,-0.14479572220157988
47,0.099654880043946,0.1702194492211688,-0.04830743898547371,-0.006983286444594505
49,0.1064909560723513,0.1357947634594455,-0.0831652903143206,-0.1432868217054264
51,0.0911388308434851,0.1211679228054737,-0.1343199623108133,-0.106371587363105
53,0.1219565199221003,0.1579882090705175,-0.0807394393432117,-0.05151791852511489
55,0.1576312576312576,0.1588300064540154,-0.03364117882641299,-0.03986568986568989
57,0.2327626748650565,0.2204288157109618,-0.021683065623861214,0.0111043259140714
59,0.1596632904462085,0.1912618025922911,-0.06636277462641607,-0.1497656036134685
61,0.0826645058393784,0.1461590448299166,-0.0581962904558084,-0.0856999536965582
63,0.1640816326530612,0.169913537044386,-0.04075824444524609,-0.05020408163265311
65,0.134776789738777,0.1748885739971659,-0.07505767551907971,-0.0987643802593891
67,0.2284950651274373,0.3139507695059702,0.08250356164033507,0.06931399723267662
69,0.1682046731736172,0.1609702006372996,-0.05995500472370338,0.0285812875874987
71,0.1386108273748723,0.2077209435551474,0.005746740792745897,0.003287608377510798
73,0.0882144810061437,0.0090961826648834,-0.2069885109331443,-0.08742642092058271
75,0.2235399304969803,0.2114273599406371,0.004196205614075105,0.06433246735719828
77,0.1242063492063492,0.1886771313905705,-0.04444039868917532,-0.0900793650793651
79,0.0888608295858782,0.1392896647910354,-0.08124128312412829,-0.11814538753511651
81,0.1705234047744926,0.1867598188414111,-0.07665131978329401,-0.043840741795111604
83,0.1295788323825706,0.1663207725504865,-0.0245444051626707,-0.051984464133996905
85,0.0959768212345413,0.1410843058150344,-0.1047462321661547,-0.17275643202241137
87,0.2955016974726518,0.2946629393997815,-0.0296173125120493,0.07475952470765751
89,0.1321103526734926,0.1172785380716391,-0.06512024247855999,-0.0682909872329667
91,0.093604860891915,0.1540880883057679,-0.05278895291943031,-0.1413795824502863
93,0.1301937937451956,0.2025766103814884,-0.04042526579111952,-0.08267300123107871
95,0.1082010582010582,0.0889952612704918,-0.12282274590163929,-0.06825396825396819
97,0.1287878787878787,0.1937937961973595,-0.04223043953273378,-0.03672671414606901
99,0.1844460006224711,0.2330253113700281,-0.025873844917637584,-0.03848951148724589
101,0.0135448916408668,0.0151771336553945,-0.056481481481481396,-0.037528487747035696
103,0.1995615127809059,0.2200255946339526,-0.0015725856597839094,0.044857740794259804
105,0.0676972281449893,0.0798981882315216,-0.0936788520121853,-0.11740405117270791
107,0.0918104083738758,0.0836543533111346,-0.11270478472395279,-0.1472431077694237
109,0.089723504837291,0.1009890744573326,-0.09716673886188251,-0.1043453166226915
111,0.0962645923082073,0.1379879577569894,-0.030193755703337377,-0.05056029295967279
113,0.2200435450819672,0.2248602021113869,-0.03567291055442712,-0.05615394467213111
115,0.0564255226599244,0.1172781906610699,-0.1051807268679511,-0.1794986814561074
117,0.0957825957825957,0.1538754244233696,-0.0860408617257932,-0.1422631422631424
119,0.232325865907222,0.2060480121396662,-0.040620035854456116,-0.018120374641503373
121,0.1545337165229705,0.185949417904456,-0.01856684062625452,-0.00043317089424801947
123,0.1956071962944667,0.1584563103772836,-0.004472075145327381,0.012642912881309809
125,0.2170750594612534,0.2272670228135469,-0.015392091210012587,-0.0537502074229769
127,0.1153273417321174,0.1606442577030812,-0.061304521808723506,-0.111406884191661
129,0.2881980130181569,0.2339685522042833,-0.018015859249909005,0.06009885968775991
131,0.115855904525698,0.1416268827056308,-0.0954051534294578,-0.04983670161825021
133,0.1423532641983652,0.1664762637741461,-0.033679265325428615,-0.042019557733330604
135,0.2239703188841404,0.2617668447052333,0.04986082900774841,0.03341473723758989
137,0.1579104477611939,0.1876198342970138,-0.070170959425296,-0.08401326699834172
139,0.0424592391304348,0.0450485187327292,-0.1526733500417711,-0.09250452898550719
141,0.067631949623001,0.1304044518570786,-0.08517223683366479,-0.16074239787886319
143,0.1077263427861037,0.131649621164762,-0.0823585306694006,-0.10512250751294581
145,0.1403590425531915,0.2103273535717546,-0.0324163206257129,-0.07408577127659569
147,0.1174859935127848,0.1572700923219838,-0.06917262089675891,-0.033868317957790994
149,0.192484538419195,0.1992611679199351,0.0037943817893726917,-0.005650357802026995
151,0.1240233384069,0.1723781104105501,-0.023286967961367505,-0.009776280087059497
153,0.1606897091022834,0.190765567909322,-0.019543973941368087,0.011995620894588693
155,0.1180852241043745,0.1606755500464827,-0.0660317370884462,-0.019994402001392908
157,0.0208280765127469,0.0529922343546856,-0.09586717709219829,-0.1462133563324127
159,0.1157838224767358,0.1780126324564356,-0.04922329630164002,-0.07196969696969699
161,0.1321455023244719,0.1930564942054016,-0.06553027458636829,-0.1608342155586893
163,0.0585614912791694,0.0617315573770491,-0.1355500768442623,-0.11238277992895399
165,0.0614709859218943,0.0923327346205657,-0.0761113605747643,-0.0782194165548858
167,0.1537261216132943,0.1507320540726429,-0.056421752979499695,-0.037589202297891006
169,0.1140526140526141,0.1856281742163853,-0.049789668085979594,-0.03896103896103889
171,0.1017603559976441,0.1490450426634061,-0.047470987782274016,-0.0977684706498266
173,0.1007409518381305,0.1155448717948717,-0.0715544871794873,-0.007474833263782191
175,0.1015745007680491,0.1286354868608932,-0.10611989278288539,-0.16150633640553003
177,0.2659553068539244,0.2536983284956461,-0.008297467720948803,-0.024431277887499103
179,0.2105992844364937,0.2189049251957634,-0.0016925483856768953,0.02419499105545611
181,0.0208127348230175,0.0918255185126286,-0.12394294635793449,-0.15514385999604507
183,0.0517906140599867,0.103203622211058,-0.14937451402627022,-0.1644790609152886
185,0.2165073273252692,0.1871646791169779,-0.0417210430260756,-0.0049001130795325865
187,0.1549044882467729,0.1897243107769423,-0.01839598997493741,-0.060126752242333104
189,0.317792388922096,0.3065012618347238,-0.02892575268039399,0.0781530185295875
191,0.1233733811827118,0.0838295260536452,-0.10765383150141801,-0.13083164300202843
193,0.1771536365541816,0.1707870787078708,-0.06655665566556651,-0.11299517920771313
195,0.1746921619701634,0.1908685573039393,-0.02697506402913158,-0.032376272791854094
197,0.1444674556213018,0.1142174732872407,-0.09787554996857319,-0.06798816568047328
199,0.2643924765787027,0.2597463541415988,0.06990101233736021,0.11502743126858117
201,0.2547085623033206,0.2523745819397993,0.025217391304347886,0.08606923113052461
203,0.1316239316239316,0.0736712069435754,-0.040084388185653894,0.0367021553339847
205,0.2197365963011395,0.2366389587345075,0.005262203957217382,0.03033345787408931
207,0.0919396411501213,0.1170443199020839,-0.03566367120816831,-0.0010610345086459888
209,0.1684086184086184,0.16834838875008,-0.03342622845794099,-0.0661311661311661
211,0.1163668938382632,0.1159028409255741,-0.0871194501214938,-0.11172978289889691
213,0.0550062238677347,0.0998614204008394,-0.11510517630849582,-0.17648973859755518
215,0.2159057666015916,0.2774751099004395,0.011772047088188298,-0.06274189015771009
217,0.0902064307458143,0.15666730790811,-0.10111976787059757,-0.18319117217237219
219,0.0612642894995836,0.1112706187017958,-0.1031920283735856,-0.159665943058556
221,0.1335760655376952,0.1280118144727291,-0.089044078996771,-0.124223540355896
223,0.2022406286503132,0.1701208148576569,-0.037859070753807594,-0.014229584793458594
225,0.2421276128418201,0.1955303458193631,0.0071723568833395035,0.02648899952410591
227,0.1853366002896941,0.207821510412732,-0.07719775377099541,-0.0577493197601224
229,0.1160050681191791,0.1765677212103369,-0.06526935374527731,-0.12166751570725079
231,0.2693208430913349,0.2827779207411219,0.0843733916623777,0.12334113973458233
233,0.2179387077884051,0.2274747474747474,0.00565656565656561,0.079604471968722
235,0.1792699792551615,0.2334272945201354,0.019790073040768685,0.053911883828904605
237,0.097219211791256,0.1613995949925253,-0.021146932173797817,0.0036528923512388067
239,0.1657591527850374,0.2295017858018005,0.02779769781093011,0.0324501528893236
241,0.2582010582010582,0.2840920115499519,0.07450659161398279,0.1182539682539683
243,0.0242561236232122,0.0742196679770118,-0.1147750329752967,-0.1797427256288015
245,0.1557795780182576,0.1779335509890531,-0.06788137763267399,-0.0686425649396449
247,0.113918746800938,0.1772535843510065,-0.046540011722468994,-0.06531741899475241
249,0.3002395926924229,0.2577995365946827,0.01227091665421759,0.0743486073674754
251,0.0583808392715756,0.1181959004286898,-0.10658204946543859,-0.1792383190636953
253,0.0787904061465363,0.1274275788198386,-0.06798624789887309,-0.06916413930800909
255,0.0936190163815671,0.1293939393939393,-0.09000000000000008,-0.07461967711775179
257,0.1210160693156228,0.1609755950895528,-0.09321090288447179,-0.0707873962566526
259,0.2852390852390852,0.2151238984710401,0.004976023700133114,0.0749628749628749
261,0.1951518180682243,0.2459327578637015,-0.0008150986269337968,-0.03041359490191181
263,0.1017572463768116,0.1676635889201124,-0.061481332798072996,-0.07752948012295219
265,0.1758642363293526,0.1999336534404499,0.030631665348755388,0.062309297234910105
267,0.1376825066309709,0.1531862708322705,-0.0586749570625911,-0.1004685059864654
269,0.0369163952225841,0.0751450068344616,-0.1494883172793632,-0.1649241648496832
271,0.1904790567337466,0.2477874526474702,0.0350501162216921,0.05460180441224119
273,0.1064186569478907,0.1199984791954943,-0.11465865442819259,-0.1582176643920597
275,0.1070874689826302,0.144853572064561,-0.07999303880461708,-0.09958126550868489
277,0.1825019618294614,0.1571748476079492,-0.1026780650801633,-0.09096966197308229
279,0.1823334945976454,0.2096812238338859,-0.0073172274031670925,0.03646992420577319
281,0.0883457755658253,0.1424584055919395,-0.0994118124412037,-0.16004265908282972
283,0.1700437773608505,0.1476069309584678,-0.0632223915887514,0.02365604347311659
285,0.3207734806629834,0.2629836168937864,0.01751261563900791,0.08912391475927378
287,0.2235674599883904,0.1909340040881626,-0.0059331386303353995,0.01143336926776678
289,0.0575438596491227,0.1097291446180194,-0.1018856053365013,-0.20912280701754402
291,0.3385062931813116,0.3100940013411554,-0.02281570356450191,0.02468006240395998
293,0.0889162337070458,0.1155165840640488,-0.05626509086287959,-0.12864283783432662
295,0.1337663211737785,0.174947241483268,-0.06854587478645358,-0.07262641898864788
297,0.1299030709303379,0.1666093136600815,-0.0810312705981735,-0.13108071383277461
299,0.1040787876242307,0.1512470363580199,-0.07796735280076711,-0.11147026268552479
301,0.0662461773700305,0.1452157606053315,-0.07329388115425309,-0.08998470948012241
303,0.1655929038281979,0.1952634200420958,-0.0520681030650664,-0.0073762838468720004
305,0.0310778914240755,0.0286372983741404,-0.0749630486472592,-0.060077622054423595
307,0.1601853673464927,0.1987615100320492,-0.018108482584298397,-0.01755306358886921
309,0.1367224080267558,0.0975166200982753,-0.0069491280470179995,0.05813222009486761
311,0.1231060606060605,0.1342561247774518,-0.03419845031219429,-0.0729166666666666
313,0.0592809931695928,0.0687011888972146,-0.10420181199636158,-0.05215086839240919
315,0.1068173253568232,0.1178299809338877,-0.08540552927306551,-0.0982363405630653
317,0.100976686646937,0.126855790630194,-0.11249642826959219,-0.15279780741024263
319,0.0793685414606719,0.1047268063771021,-0.11850177914227039,-0.17403885302157868
321,0.1274225774225774,0.1381458966565349,-0.09567713610266801,-0.1436063936063936
323,0.1561645589297634,0.1407322470973122,-0.05643402399127592,-0.061110653901370715
325,0.08840673880084,0.1326101833287311,-0.07878613248812422,-0.0970138712320253
327,0.1170649738610903,0.1095240382498569,-0.0687504753213172,-0.0837689818272343
329,0.2667766476699479,0.2534567450413501,-0.019033851706769522,0.04816895263545401
331,0.1389587670018136,0.1659560610235727,-0.07103885367869942,-0.046512727342527815
333,0.1253620628753091,0.2032496626829701,-0.022726202746817303,0.0030651852286487924
335,0.2526067027644683,0.26735056081198,0.0406291879796683,0.08759560074273168
337,0.1689174352217829,0.1647948233851317,-0.010755030578819186,0.0609079929732103
339,0.2300891181988743,0.1974081778671556,0.011458888390487282,0.1040103189493434
341,0.2872829131652661,0.2543227730555397,0.004879590430442088,0.06492997198879552
343,0.1379014194027598,0.1498037450936273,-0.019210480262006502,0.01764098278843579
345,0.1278195488721805,0.1535617540082987,-0.07121707433208352,-0.1056088497104831
347,0.1199070276182663,0.1737568288348963,-0.072828878993697,-0.11435602953240351
349,0.0505567143850425,0.1033647197469846,-0.11411546833098829,-0.1112000076197007
351,0.1582882526278752,0.1876530199271514,-0.04212430727803851,-0.0719971852047323
353,0.2358143880411086,0.2362892021488121,0.005074530285409717,0.0788539395826845
355,0.1390446313353802,0.1801895047376184,-0.021640541013525277,-0.0003893561162283954
357,0.2236612108692198,0.2005095991321678,8.072857539298539e-05,0.0197838868584142
359,0.1841780229733624,0.2394870313302516,-0.01731831022085259,-0.018423977932397306
361,0.1260092703349282,0.1120952239981231,-0.0712810551891983,-0.13705517344497609
363,0.128698185137457,0.1943366220822868,-0.041784336582024406,-0.10193164733676979
365,0.1249690896076007,0.1668732568949488,-0.09445667440709277,-0.15940652046593348
367,0.0826597918989223,0.1092955962743872,-0.0663925359495984,-0.06440449646971382
369,0.0321420004797313,0.0382926126818029,-0.14932238915822652,-0.18847159876183628
371,0.038750220109174,0.0994086802412592,-0.1059493844721176,-0.1248405750605685
373,0.2466439909297052,0.2928674752420162,0.06779236675197498,0.10299479738131812
375,0.1736337020169161,0.1784957478599097,-0.01229575507032149,0.04367273910214711
377,0.2566153846153846,0.2690673366210725,0.046990858163968724,-0.001230769230769202
379,0.1897675736961451,0.1391115080706159,-0.0535251613318527,-0.0466269841269841
381,0.162738518307557,0.2114992017366362,-0.0319245212674798,-0.0345532939158851
383,0.1443498545078517,0.1803539709718199,-0.0594245571362276,-0.09112497895774718
385,0.1090470417647198,0.1362396185050647,-0.0811956921796739,-0.10470893056645031
387,0.2316023595396963,0.1937614356969195,-0.04462741559515748,0.052509428488540705
389,0.0685055952430111,0.1428585756064684,-0.061635729788062005,-0.07599344812872501
391,0.0606352143077396,0.1280805824737522,-0.035754169818797504,-0.081560154925439
393,0.2855237936494708,0.275013440601653,-0.03397966343315989,-0.005929065517364496
395,0.0646458502297917,0.0095805172632737,-0.1392243872842973,-0.055126721695890196
397,0.1636654143455542,0.2089861019736018,-0.04783648815228053,-0.09417238847864579
399,0.1608611514271891,0.1543844645927496,-0.05331137161377489,-0.023844080447853994
401,0.2250170117624186,0.2764908545417548,0.07685252290750103,0.04838188001506738
403,0.2357392686804451,0.248361151846019,0.064239033443443,0.12236354001059879
405,0.1508156190373814,0.1725695486304599,-0.0664248360409791,-0.034398430571605215
407,0.1446654611211573,0.0201985207625002,-0.0285252743357128,0.0939503534440243
409,0.0394184542548259,0.1254013492550236,-0.1307125878358607,-0.1881200890731911
411,0.1615322363096843,0.155337361530715,-0.015841046052526397,-0.018181818181818188
413,0.1620700721108468,0.143649511477741,-0.049814930138759705,-0.10921395401517728
415,0.0431828081893421,0.0657066426660666,-0.1374084352108803,-0.15372440830550332
417,0.0564615384615385,0.0743316748885748,-0.0947382801395464,-0.1058461538461537
419,0.2010915454178342,0.219731031714171,-0.019951826575672404,-0.0689007452367259
421,0.100327812284334,0.1320883229265745,-0.07567778954643342,-0.10648148148148139
423,0.0543282902968945,0.1112086922254123,-0.1147441310589428,-0.19897622568536
425,0.1509342323295812,0.1258165008541855,-0.08605165310019089,-0.09353751214216321
427,0.0892682926829268,0.1504673187020515,-0.0568015053434289,-0.11118754321614951
429,0.1390728476821192,0.1334185784279884,-0.045726189154062485,-0.022075055187638
431,0.2622790999969051,0.208501728096067,-0.06699462650420038,0.05064838599857638
433,0.1428144582983397,0.2001000625390869,-0.04352720450281419,-0.0836952094557451
435,0.113156015236483,0.1950537251122986,-0.07989439246972388,-0.061342322110151504
437,0.1110027299387506,0.1659299122301236,-0.08591197386123389,-0.07004731471569989
439,0.1269608170349108,0.1634085213032581,-0.014636591478696809,-0.008366152682286493
441,0.1727744413122522,0.2013522013522013,-0.007990007990007986,-0.007598970462066507
443,0.2005622284692051,0.2156028624114496,0.0008220032880131012,0.027498083312036598
445,0.1340243680669212,0.1303603430619559,-0.0635720686123912,-0.026973241257717995
447,0.0442855435010012,0.0077004354508196,-0.2082639600409837,-0.20152945385861862
449,0.01123728974627,0.073042073042073,-0.1632631632631633,-0.2345271212812989
451,0.3592845977384843,0.2981251204935415,0.08181511470985162,0.17912462697172102
453,0.0901557320657951,0.1504692175833115,-0.09413004645589701,-0.1156967290011884
455,0.1908949224837995,0.201,-0.023999999999999883,0.014863423837257
457,0.1152480839048003,0.1478554140618506,-0.04079685088886689,-0.07308050445555699
459,0.2758651399491094,0.2450335397316821,-0.0012254901960783993,0.05103053435114499
461,0.1246567455044734,0.1549073792253425,-0.09867595636813661,-0.07230489857383289
463,0.1283002158631759,0.1036434709594995,-0.06870528020055361,-0.045580339846128304
465,0.202791048529042,0.2280021721064332,-0.03351164207046148,-0.0606403486715279
467,0.1051054757630161,0.1601717255404082,-0.04099821746880569,-0.09220832155078129
469,0.1072420634920634,0.1081900566104363,-0.09123493581182811,-0.1264880952380954
471,0.0689984101748807,0.074970698945162,-0.07924685288670388,-0.0891887479949329
473,0.2077352472089314,0.1819536629179319,-0.04479878056098999,-0.00039872408293459283
475,0.2302226371546012,0.2811207345596421,0.0636305140487596,0.0522166465683796
477,0.0554914651076393,0.1217023812857263,-0.08719913916901001,-0.1692509238801009
479,0.2729591836734694,0.267504942855765,0.047053575734194886,0.13435374149659868
481,0.2136858974358974,0.1844066589014173,-0.01585471778922551,0.010897435897435886
483,0.115506329113924,0.1559314708318826,-0.0738797578027765,-0.1405590717299578
485,0.0548107291410681,0.1287609485836896,-0.08033097948791848,-0.09995353066770199
487,0.1416982012337359,0.1362031330251669,-0.069931304571135,-0.0688144730703438
489,0.1252560003466719,0.1580988561409368,-0.09551431911163058,-0.0524495780087012
491,0.1251167834501168,0.1855860959848761,-0.05835595990400899,-0.04118096470426011
493,0.1219875145180022,0.1504162326210473,-0.08783846785489058,-0.12434668989547039
495,0.2916263798243493,0.2791343425974743,-0.053290150887499665,-0.0023467085649828134
497,0.1247338301836571,0.1307924974206576,-0.06669782453417519,-0.07728906042054841
499,0.1454098208484173,0.1579448382975525,-0.0599714421703951,-0.005383829945233398
501,0.2272019919078742,0.2450938816392635,-0.0186834357166224,-0.008415566662394791
503,0.4295169946332736,0.4256965944272445,0.2070917182662538,0.2997339243080873
505,0.2379120929676214,0.2066249196114143,-0.0074812643336724105,0.0799757091725476
507,0.1948217810286775,0.2465811965811966,0.029634081196581286,0.05435968884244741
509,0.0662288930581613,0.0529386658632723,-0.0279581230699706,-0.012945590994371495

